Multimodal User Authentication in Smart Environments: Survey of User Attitudes

As users shift from interacting actively with devices with screens to interacting seamlessly with smart environments, novel models of user authentication will be needed to maintain the security and privacy of user data. To understand users' attitudes toward new models of authentication (e.g., voice recognition), we surveyed 117 Amazon Turk workers and 43 computer science students about their authentication preferences, in contexts when others are present and different usability metrics. Our users placed less trust in natural authentication modalities (e.g., body gestures) than traditional modalities (e.g., passwords) due to concerns about accuracy or security. Users were also not as willing to use natural authentication modalities except in the presence of people they trust due to risk of exposure and feelings of awkwardness. We discuss the implications for designing natural multimodal authentication and explore the design space around users' current mental models for the future of secure and usable smart technology.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

